A Push-Pull Layer Improves Robustness of Convolutional Neural Networks

We propose a new layer in Convolutional Neural Networks (CNNs) to increase their robustness to several types of noise perturbations of the input images. We call this a push-pull layer and compute its response as the combination of two half-wave rectified convolutions, with kernels of opposite polarity. It is based on a biologically-motivated non-linear model of certain neurons in the visual system that exhibit a response suppression phenomenon, known as push-pull inhibition. We validate our method by substituting the first convolutional layer of the LeNet-5 and WideResNet architectures with our push-pull layer. We train the networks on nonperturbed training images from the MNIST, CIFAR-10 and CIFAR-100 data sets, and test on images perturbed by noise that is unseen by the training process. We demonstrate that our push-pull layers contribute to a considerable improvement in robustness of classification of images perturbed by noise, while maintaining state-of-the-art performance on the original image classification task.

==> figures/method/filter-pull.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'filter-pull.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{681.9542592bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.10161964)%
    \put(0,0){\includegraphics[width=\unitlength]{filter-pull.eps}}%
  \end{picture}%
\endgroup%


==> figures/method/filter-push.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'filter-push.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{681.9542592bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.10161964)%
    \put(0,0){\includegraphics[width=\unitlength]{filter-push.eps}}%
  \end{picture}%
\endgroup%


==> figures/method/filter-pusheps.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'filter-pusheps.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{681.9542592bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.10161964)%
    \put(0,0){\includegraphics[width=\unitlength]{filter-pusheps.eps}}%
  \end{picture}%
\endgroup%


==> figures/method/image-noise.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image-noise.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{681.9542592bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.10161964)%
    \put(0,0){\includegraphics[width=\unitlength]{image-noise.eps}}%
  \end{picture}%
\endgroup%


==> figures/results/cifar-wrn-gaussian.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cifar-wrn-gaussian.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.16903754)%
    \put(0,0){\includegraphics[width=\unitlength]{cifar-wrn-gaussian.eps}}%
    \put(0.13,0.598){\rotatebox{45}{no noise}}%
    \put(0.22,0.607){\rotatebox{45}{0.0001}}%
    \put(0.30,0.607){\rotatebox{45}{0.0005}}%
    \put(0.39,0.615){\rotatebox{45}{0.001}}%
    \put(0.475,0.615){\rotatebox{45}{0.005}}%
    \put(0.56,0.63){\rotatebox{45}{0.01}}%
    \put(0.64,0.63){\rotatebox{45}{0.02}}%
    \put(0.72,0.63){\rotatebox{45}{0.03}}%
    \put(0.81,0.63){\rotatebox{45}{0.04}}%
    \put(0.89,0.63){\rotatebox{45}{0.05}}%
    \put(0.065,0.68917135){0}%
    \put(0.05,0.7619035){20}%
    \put(0.05,0.83463564){40}%
    \put(0.05,0.9073658){60}%
    \put(0.05,0.98009794){80}%
    \put(0.04,1.05283008){100}%
    \put(0,0.83541143){\rotatebox{90}{accuracy (\%)}}%
    \put(0.47,1.076){CIFAR-10}%
    \put(0.13,0.095){\rotatebox{45}{no noise}}%
    \put(0.22,0.105){\rotatebox{45}{0.0001}}%
    \put(0.30,0.105){\rotatebox{45}{0.0005}}%
    \put(0.39,0.115){\rotatebox{45}{0.001}}%
    \put(0.475,0.115){\rotatebox{45}{0.005}}%
    \put(0.56,0.125){\rotatebox{45}{0.01}}%
    \put(0.64,0.125){\rotatebox{45}{0.02}}%
    \put(0.72,0.125){\rotatebox{45}{0.03}}%
    \put(0.81,0.125){\rotatebox{45}{0.04}}%
    \put(0.89,0.125){\rotatebox{45}{0.05}}%
    \put(0.42,0.07977988){noise variance ($\sigma^2$)}%
    \put(0.065,0.1820283){0}%
    \put(0.05,0.26851064){20}%
    \put(0.05,0.35499278){40}%
    \put(0.05,0.44147492){60}%
    \put(0.05,0.52795707){80}%
    \put(0.0,0.32826858){\rotatebox{90}{accuracy (\%)}}
    \put(0.467,0.5684154){CIFAR-100}%
    \put(0.35154762,0.03){WRN-28-10}%
    \put(0.62334127,0.03){WRN-28-10-PP}%
    \put(0.41,1.12681258){\textbf{Gaussian noise}}%
  \end{picture}%
\endgroup%


==> figures/results/cifar-wrn-poisson.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cifar-wrn-poisson.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56869037)%
    \put(0,0){\includegraphics[width=\unitlength]{cifar-wrn-poisson.eps}}%
    \put(0.12,0.085){0.5}%
    \put(0.21,0.085){1}%
    \put(0.28,0.085){1.5}%
    \put(0.37,0.085){2}%
    \put(0.44,0.085){2.5} 
    \put(0.22,0.05){contrast C}%
    \put(0.073,0.10974817){0}%
    \put(0.06,0.18187357){20}%
    \put(0.06,0.25399797){40}%
    \put(0.06,0.32612297){60}%
    \put(0.06,0.39824797){80}%
    \put(0.048,0.47037297){100}%
    \put(0.01,0.23){\rotatebox{90}{accuracy (\%)}}%
    \put(0.25,0.49){CIFAR-10}%
    \put(0.59,0.085){0.5}%
    \put(0.68,0.085){1}%
    \put(0.75,0.085){1.5}%
    \put(0.84,0.085){2}%
    \put(0.91,0.085){2.5}
    \put(0.69,0.05){contrast C}%
    \put(0.54323611,0.10974817){0}%
    \put(0.53061706,0.19550908){20}%
    \put(0.53061706,0.2812698){40}%
    \put(0.53061706,0.3670317){60}%
    \put(0.53061706,0.45279361){80}%
    \put(0.71286508,0.49307535){CIFAR-100}%
    \put(0.46264984,0.53336055){\textbf{Poisson noise}}%
    \put(0.35154762,0.012){WRN-28-10}%
    \put(0.62334127,0.012){WRN-28-10-PP}%
  \end{picture}%
\endgroup%


==> figures/results/cifar-wrn-speckle.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cifar-wrn-speckle.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.16676752)%
    \put(0,0){\includegraphics[width=\unitlength]{cifar-wrn-speckle.eps}}%
    \put(0.13,0.598){\rotatebox{45}{no noise}}%
    \put(0.22,0.607){\rotatebox{45}{0.0001}}%
    \put(0.30,0.607){\rotatebox{45}{0.0005}}%
    \put(0.39,0.615){\rotatebox{45}{0.001}}%
    \put(0.475,0.615){\rotatebox{45}{0.005}}%
    \put(0.56,0.63){\rotatebox{45}{0.01}}%
    \put(0.64,0.63){\rotatebox{45}{0.02}}%
    \put(0.72,0.63){\rotatebox{45}{0.03}}%
    \put(0.81,0.63){\rotatebox{45}{0.04}}%
    \put(0.89,0.63){\rotatebox{45}{0.05}}%
    \put(0.065,0.68917135){0}%
    \put(0.05,0.7619035){20}%
    \put(0.05,0.83463564){40}%
    \put(0.05,0.9073658){60}%
    \put(0.05,0.98009794){80}%
    \put(0.04,1.05283008){100}%
    \put(0,0.83541143){\rotatebox{90}{accuracy (\%)}}%
    \put(0.47,1.076){CIFAR-10}%
    \put(0.13,0.095){\rotatebox{45}{no noise}}%
    \put(0.22,0.105){\rotatebox{45}{0.0001}}%
    \put(0.30,0.105){\rotatebox{45}{0.0005}}%
    \put(0.39,0.115){\rotatebox{45}{0.001}}%
    \put(0.475,0.115){\rotatebox{45}{0.005}}%
    \put(0.56,0.125){\rotatebox{45}{0.01}}%
    \put(0.64,0.125){\rotatebox{45}{0.02}}%
    \put(0.72,0.125){\rotatebox{45}{0.03}}%
    \put(0.81,0.125){\rotatebox{45}{0.04}}%
    \put(0.89,0.125){\rotatebox{45}{0.05}}%
    \put(0.42,0.07977988){noise variance ($\sigma^2$)}%
    \put(0.065,0.1820283){0}%
    \put(0.05,0.26851064){20}%
    \put(0.05,0.35499278){40}%
    \put(0.05,0.44147492){60}%
    \put(0.05,0.52795707){80}%
    \put(0.0,0.32826858){\rotatebox{90}{accuracy (\%)}}
    \put(0.467,0.5684154){CIFAR-100}%
    \put(0.35154762,0.03){WRN-28-10}%
    \put(0.62334127,0.03){WRN-28-10-PP}%
    \put(0.41,1.12681258){\textbf{Speckle noise}}%
  \end{picture}%
\endgroup%


==> figures/results/previous/cifar10-wrn-depth-paper.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cifar10-wrn-depth.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{500bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28125)%
    \put(0,0){\includegraphics[width=\unitlength]{cifar10-wrn-depth.eps}}%
    \put(0.1103724,0.015){\rotatebox{45}{no noise}}%
    \put(0.22301302,0.021){\rotatebox{45}{0.0001}}%
    \put(0.33341406,0.021){\rotatebox{45}{0.0005}}%
    \put(0.44576649,0.028){\rotatebox{45}{0.001}}%
    \put(0.55811979,0.032){\rotatebox{45}{0.05}}%
    \put(0.66852083,0.032){\rotatebox{45}{0.01}}%
    \put(0.77892188,0.032){\rotatebox{45}{0.02}}%
    \put(0.88932292,0.032){\rotatebox{45}{0.03}}%
    \put(0.48497222,0.01424123){noise level ($\sigma^2$)}%
    \put(0.028,0.05890703){0}%
    \put(0.023,0.09771267){20}%
    \put(0.023,0.13651823){40}%
    \put(0.023,0.17532378){60}%
    \put(0.023,0.21412934){80}%
    \put(0.017,0.25293403){100}%
    \put(0,0.13){\rotatebox{90}{accuracy (\%)}}%
    \put(0.31,0.26319444){\bfseries Results on CIFAR10 - WideResNet with varying depth $\mathbf{l}$}%
    \put(0.80506076,0.239){WRN-16-10}%
    \put(0.80506076,0.226){WRN-16-10-PP}%
    \put(0.80506076,0.213){WRN-22-10}%
    \put(0.80506076,0.200){WRN-22-10-PP}%
    \put(0.80506076,0.187){WRN-28-10}%
    \put(0.80506076,0.175){WRN-28-10-PP}%
    \put(0.80506076,0.162){WRN-40-10}%
    \put(0.80506076,0.15){WRN-40-10-PP}%
  \end{picture}%
\endgroup%


==> figures/results/previous/cifar10-wrn28-paper.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cifar10-wrn28.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65648003)%
    \put(0,0){\includegraphics[width=\unitlength]{cifar10-wrn28.eps}}%
    \put(0.13563719,0.038){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{no noise}}}}%
    \put(0.22597157,0.05){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0001}}}}%
    \put(0.31007761,0.05){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0005}}}}%
    \put(0.39961219,0.065){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.001}}}}%
    \put(0.48914677,0.065){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.005}}}}%
    \put(0.57325282,0.075){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.01}}}}%
    \put(0.65735887,0.075){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.02}}}}%
    \put(0.7414625,0.075){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.03}}}}%
    \put(0.82556855,0.075){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.04}}}}%
    \put(0.9096746,0.075){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.05}}}}%
    \put(0.43,0.01221873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{noise level ($\sigma^2$)}}}%
    \put(0.067,0.13647371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.05,0.22719421){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.05,0.31791689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.05,0.40863715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.05,0.49935982){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.035,0.59008009){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.02469758,0.32001296){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{accuracy (\%)}}}}%
    \put(0.47927379,0.61784336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\textbf{CIFAR-10}}}%
    \put(0.69347745,0.56){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-28-10}}}%
    \put(0.69347745,0.52){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-28-10-PP}}}%
  \end{picture}%
\endgroup%


==> figures/results/previous/cifar100-wrn-paper.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cifar100-wrn.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65621898)%
    \put(0,0){\includegraphics[width=\unitlength]{cifar100-wrn.eps}}%
    \put(0.11949254,0.04272289){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{no noise}}}}%
    \put(0.21139899,0.05520167){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0001}}}}%
    \put(0.29706435,0.05520167){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0005}}}}%
    \put(0.38816786,0.06607629){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.001}}}}%
    \put(0.47927379,0.06607629){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.005}}}}%
    \put(0.5649406,0.07695164){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.01}}}}%
    \put(0.65060499,0.07695164){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.02}}}}%
    \put(0.7362718,0.07695164){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.03}}}}%
    \put(0.82193861,0.07695164){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.04}}}}%
    \put(0.90760542,0.07695164){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.05}}}}%
    \put(0.45057389,0.0113189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{noise level ($\sigma^2$)}}}%
    \put(0.05274295,0.13576093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.03736322,0.18977876){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.03736322,0.24379635){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.03736322,0.29781515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.03736322,0.35183394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.03736322,0.40585032){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.03736322,0.45986912){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.03736322,0.5138855){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(0.03736322,0.5679043){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.02266332,0.31957648){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{accuracy (\%)}}}}%
    \put(0.47927379,0.61785524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\bfseries CIFAR-100}}}%
    \put(0.6742358,0.56321248){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-28-10}}}%
    \put(0.6742358,0.52772878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-28-10-PP}}}%
  \end{picture}%
\endgroup%


==> figures/results/source/cifar-wrn-gaussian.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cifar-wrn-gaussian.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{504bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.16903754)%
    \put(0,0){\includegraphics[width=\unitlength]{cifar-wrn-gaussian.eps}}%
    \put(0.13832083,0.61284199){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{no noise}}}}%
    \put(0.22610119,0.62308008){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0001}}}}%
    \put(0.3087619,0.62308008){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0005}}}}%
    \put(0.39588294,0.63200072){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.001}}}}%
    \put(0.48300595,0.64092334){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.05}}}}%
    \put(0.56566667,0.64092334){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.01}}}}%
    \put(0.64832738,0.64092334){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.02}}}}%
    \put(0.7309881,0.64092334){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.03}}}}%
    \put(0.81364881,0.64092334){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.04}}}}%
    \put(0.89631151,0.64092334){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.05}}}}%
    \put(0.07403889,0.68917135){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06142123,0.7619035){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.06142123,0.83463564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.06142123,0.9073658){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.06142123,0.98009794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.04880337,1.05283008){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.03674365,0.83541143){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{accuracy}}}}%
    \put(0.48584722,1.07555826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CIFAR10}}}%
    \put(0.13832083,0.10569913){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{no noise}}}}%
    \put(0.22610119,0.11593683){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0001}}}}%
    \put(0.3087619,0.11593683){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0005}}}}%
    \put(0.39588294,0.12485846){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.001}}}}%
    \put(0.48300595,0.13378068){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.05}}}}%
    \put(0.56566667,0.13378068){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.01}}}}%
    \put(0.64832738,0.13378068){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.02}}}}%
    \put(0.7309881,0.13378068){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.03}}}}%
    \put(0.81364881,0.13378068){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.04}}}}%
    \put(0.89631151,0.13378068){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.05}}}}%
    \put(0.44481746,0.07977988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{gaussian noise (}}}%
    \put(0.60619286,0.07977988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{σ}}}%
    \put(0.61876804,0.07977988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{)}}}%
    \put(0.07403889,0.1820283){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06142123,0.22526996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.06142123,0.26851064){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.06142123,0.3117527){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.06142123,0.35499278){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.06142123,0.39823484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.06142123,0.44147492){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.06142123,0.48471699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(0.06142123,0.52795707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.04936131,0.32826858){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{accuracy}}}}%
    \put(0.47826786,0.5684154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CIFAR100}}}%
    \put(0.35154762,0.03563385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-28-10}}}%
    \put(0.62334127,0.03563385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-28-10-PP}}}%
    \put(0.4467413,1.12681258){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{gaussian noise}}}%
  \end{picture}%
\endgroup%


==> figures/results/source/cifar-wrn-poisson.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cifar-wrn-poisson.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{504bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56869037)%
    \put(0,0){\includegraphics[width=\unitlength]{cifar-wrn-poisson.eps}}%
    \put(0.12616647,0.08832595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.21540873,0.08832595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.28570833,0.08832595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.5}}}%
    \put(0.3749504,0.08832595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.44525,0.08832595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2.5\\ contrast C}}}%
    \put(0.07403889,0.10974817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06142123,0.18187357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.06142123,0.25399797){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.06142123,0.32612297){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.06142123,0.39824797){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.04880337,0.47037297){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.03674365,0.25446027){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{accuracy}}}}%
    \put(0.25125,0.49307535){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CIFAR10}}}%
    \put(0.5953631,0.08832595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.68460516,0.08832595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.75490476,0.08832595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.5}}}%
    \put(0.84414683,0.08832595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.91444643,0.08832595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2.5\\ contrast C}}}%
    \put(0.54323611,0.10974817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.53061706,0.15262853){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.53061706,0.19550908){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.53061706,0.23839083){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.53061706,0.2812698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.53061706,0.32415075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.53061706,0.3670317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.53061706,0.40991266){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(0.53061706,0.45279361){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.71286508,0.49307535){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CIFAR100\\ }}}%
    \put(0.46264984,0.53336055){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Poisson noise}}}%
    \put(0.35154762,0.01823031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-28-10}}}%
    \put(0.62334127,0.01823031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-28-10-PP}}}%
  \end{picture}%
\endgroup%


==> figures/results/source/cifar-wrn-speckle.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cifar-wrn-speckle.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{504bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.16676752)%
    \put(0,0){\includegraphics[width=\unitlength]{cifar-wrn-speckle.eps}}%
    \put(0.13832083,0.61284195){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{no noise}}}}%
    \put(0.22610119,0.62308004){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0001}}}}%
    \put(0.3087619,0.62308004){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0005}}}}%
    \put(0.39588294,0.63200068){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.001}}}}%
    \put(0.48300595,0.6409233){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.05}}}}%
    \put(0.56566667,0.6409233){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.01}}}}%
    \put(0.64832738,0.6409233){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.02}}}}%
    \put(0.7309881,0.6409233){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.03}}}}%
    \put(0.81364881,0.6409233){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.04}}}}%
    \put(0.89631151,0.6409233){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.05}}}}%
    \put(0.07403889,0.68917131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06142123,0.76190346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.06142123,0.8346356){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.06142123,0.90736576){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.06142123,0.9800979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.04880337,1.05283004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.03674365,0.83541139){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{accuracy}}}}%
    \put(0.48584722,1.07555822){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CIFAR10}}}%
    \put(0.13832083,0.10569909){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{no noise}}}}%
    \put(0.22610119,0.11593679){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0001}}}}%
    \put(0.3087619,0.11593679){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0005}}}}%
    \put(0.39588294,0.12485842){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.001}}}}%
    \put(0.48300595,0.13378064){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.05}}}}%
    \put(0.56566667,0.13378064){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.01}}}}%
    \put(0.64832738,0.13378064){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.02}}}}%
    \put(0.7309881,0.13378064){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.03}}}}%
    \put(0.81364881,0.13378064){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.04}}}}%
    \put(0.89631151,0.13378064){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.05}}}}%
    \put(0.45076984,0.07977985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{speckle noise (}}}%
    \put(0.59915317,0.07977985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{σ}}}%
    \put(0.61172835,0.07977985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{)}}}%
    \put(0.07403889,0.18202826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06142123,0.22526992){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.06142123,0.2685106){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.06142123,0.31175266){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.06142123,0.35499274){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.06142123,0.39823481){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.06142123,0.44147489){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.06142123,0.48471695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{70}}}%
    \put(0.06142123,0.52795703){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.04936131,0.32826854){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{accuracy}}}}%
    \put(0.47826786,0.56841536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CIFAR100}}}%
    \put(0.35154762,0.03563381){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-28-10}}}%
    \put(0.62334127,0.03563381){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-28-10-PP}}}%
    \put(0.45831434,1.1223365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Speckle noise}}}%
  \end{picture}%
\endgroup%


==> figures/results/source/cifar10-poisson-depth.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cifar10-poisson-depth.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \put(0,0){\includegraphics[width=\unitlength]{cifar10-poisson-depth.eps}}%
    \put(0.20512167,0.23668417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.37456944,0.23668417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.51749444,0.23668417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.5}}}%
    \put(0.68694167,0.23668417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.82986944,0.23668417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2.5\\ contrast}}}%
    \put(0.10365444,0.26667528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.08598972,0.33571667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.08598972,0.40475833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.08598972,0.4738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.08598972,0.54284167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.06832472,0.61188611){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.05144111,0.38871667){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{accuracy}}}}%
    \put(0.28637222,0.64222222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WideResNet}}}%
    \put(0.50040208,0.64222222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{with varying depth}}}%
    \put(0.24657111,0.15303833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l16-k10}}}%
    \put(0.24657111,0.11228306){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l16-k10-PP}}}%
    \put(0.24657111,0.07152778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l22-k10}}}%
    \put(0.24657111,0.0307725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l22-k10-PP}}}%
    \put(0.65,0.15303833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k10}}}%
    \put(0.65,0.11228306){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k10-PP}}}%
    \put(0.65,0.07152778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l40-k10}}}%
    \put(0.65,0.0307725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l40-k10-PP}}}%
  \end{picture}%
\endgroup%


==> figures/results/source/cifar10-poisson-widen.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cifar10-poisson-widen.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7)%
    \put(0,0){\includegraphics[width=\unitlength]{cifar10-poisson-widen.eps}}%
    \put(0.20512167,0.23668417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.37456944,0.23668417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.51749444,0.23668417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.5}}}%
    \put(0.68694167,0.23668417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.82986944,0.23668417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2.5\\ contrast}}}%
    \put(0.10365444,0.26667528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.08598972,0.33571667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.08598972,0.40475833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.08598972,0.4738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.08598972,0.54284167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.06832472,0.61188611){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.05144111,0.38871667){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{accuracy}}}}%
    \put(0.23111972,0.64222222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WideResNet}}}%
    \put(0.44514958,0.64222222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{with varying widen factor}}}%
    \put(0.26423611,0.15303833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k8}}}%
    \put(0.26423611,0.11228306){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k8-PP}}}%
    \put(0.26423611,0.07152778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k8}}}%
    \put(0.26423611,0.0307725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k8-PP}}}%
    \put(0.65,0.15303833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k4}}}%
    \put(0.65,0.11228306){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k4-PP}}}%
    \put(0.65,0.07152778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k1}}}%
    \put(0.65,0.0307725){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k1-PP}}}%
  \end{picture}%
\endgroup%


==> figures/results/source/cifar10-speckle-widen.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cifar10-speckle-widen.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1152bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29947917)%
    \put(0,0){\includegraphics[width=\unitlength]{cifar10-speckle-widen.eps}}%
    \put(0.1103724,0.02568663){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{no noise}}}}%
    \put(0.22301302,0.03016563){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0001}}}}%
    \put(0.33341406,0.03016563){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.0005}}}}%
    \put(0.44576649,0.03406884){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.001}}}}%
    \put(0.55811979,0.03797231){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.05}}}}%
    \put(0.66852083,0.03797231){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.01}}}}%
    \put(0.77892188,0.03797231){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.02}}}}%
    \put(0.88932292,0.03797231){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{0.03}}}}%
    \put(0.48497222,0.01441484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{noise level (}}}%
    \put(0.5376066,0.01441484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{σ}}}%
    \put(0.54310824,0.01441484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{)}}}%
    \put(0.03239201,0.05908064){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.02687179,0.10160243){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.02687179,0.14412413){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.02687179,0.18664583){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.02687179,0.2291684){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.02135148,0.2716901){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.01607535,0.15005729){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{accuracy}}}}%
    \put(0.3608941,0.28211806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CIFAR10 with speckle - Variation of k in WRN with Push-Pull}}}%
    \put(0.78033854,0.26250521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k8}}}%
    \put(0.78033854,0.2497691){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k8-PP}}}%
    \put(0.78033854,0.23703385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k8}}}%
    \put(0.78033854,0.22429774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k8-PP}}}%
    \put(0.9008941,0.26250521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k4}}}%
    \put(0.9008941,0.2497691){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k4-PP}}}%
    \put(0.9008941,0.23703385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k1}}}%
    \put(0.9008941,0.22429774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{WRN-l28-k1-PP}}}%
  \end{picture}%
\endgroup%


==> figures/results/source/lenet-gaussian.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lenet-gaussian.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1152bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29947917)%
    \put(0,0){\includegraphics[width=\unitlength]{lenet-gaussian.eps}}%
    \put(0.10091493,0.02639436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{no noise}}}%
    \put(0.21754774,0.02639436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.001}}}%
    \put(0.33101389,0.02639436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.01}}}%
    \put(0.44448003,0.02639436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.55518576,0.02639436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.66589149,0.02639436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.77659722,0.02639436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.88730035,0.02639436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5\\ noise variance (}}}%
    \put(0.54435104,0.01459418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{σ}}}%
    \put(0.54985268,0.01459418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{)}}}%
    \put(0.02150069,0.03576658){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0.02150069,0.08147752){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.02150069,0.12718837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.02150069,0.17289931){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.02150069,0.21861111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.02150069,0.26432205){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.0}}}%
    \put(0.01622448,0.13840104){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{accuracy}}}}%
    \put(0.45589236,0.28211806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mnist - Gaussian noise}}}%
    \put(0.76752083,0.26250521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(0.76752083,0.2497691){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{PA}}}%
    \put(0.82036372,0.26250521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.82036372,0.2497691){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{PB}}}%
    \put(0.87322049,0.26250521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{C}}}%
    \put(0.87322049,0.2497691){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{PC}}}%
    \put(0.92618924,0.26250521){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{D}}}%
    \put(0.92618924,0.2497691){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{PD}}}%
  \end{picture}%
\endgroup%


==> figures/results/source/lenet-poisson.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lenet-poisson.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{343.38898926bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82401269)%
    \put(0,0){\includegraphics[width=\unitlength]{lenet-poisson.eps}}%
    \put(0.13437147,0.16937988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{no noise}}}%
    \put(0.32534119,0.16937988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.45010058,0.16937988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.58876548,0.16937988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.72742747,0.16937988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.86609237,0.16937988){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2\\ contrast C}}}%
    \put(0.05234118,0.20082177){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0.05234118,0.30346601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.05234118,0.40611053){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.05234118,0.50875506){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.05234118,0.61139958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.05234118,0.71404411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.0}}}%
    \put(0.03464055,0.41321909){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{accuracy}}}}%
    \put(0.42963691,0.76343998){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{LeNet poisson}}}%
    \put(0.29630182,0.07195014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{A}}}%
    \put(0.29630182,0.02922337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{PA}}}%
    \put(0.47357833,0.07195014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{B}}}%
    \put(0.47357833,0.02922337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{PB}}}%
    \put(0.65090201,0.07195014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{C}}}%
    \put(0.65090201,0.02922337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{PC}}}%
    \put(0.8285868,0.07195014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{D}}}%
    \put(0.8285868,0.02922337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{PD}}}%
  \end{picture}%
\endgroup%

